Network Analysis of Cyberbullying Interactions on Instagram

Cyberbullying continues to grow in prevalence and its impact is felt by thousands worldwide. This study seeks a network science perspective on cyberbullying interaction patterns on the popular photo and video-sharing platform, Instagram. Using an annotated cyberbullying dataset containing over 400 Instagram posts, we outline a set of heuristics for building Session Graphs, where nodes represent users and their cyberbullying role, and edges represent their exchanged communications via comments. Over these graphs, we compute the Bully Score, a measure of the net malice introduced by bullies as they attack victims (attacks minus pushback), and the Victim Score, a measure of the net support victims receive from their defenders (support minus attacks). Utilizing small subgraph (motif) enumeration, our analysis uncovers the most common interaction patterns over all cyberbullying sessions. We also explore the prevalence of specific motif patterns across different ranges of Bully and Victim Scores. We find that a majority of cyberbullying sessions have negative Victim Scores (attacks outweighing support), while the Bully Score distribution has a slight positive skew (attacks outweighing pushback). We also observe that while bullies are the most common role in motifs, defenders are also consistently present. This suggests that bullying mitigation is a recurring structural feature of many interactions. To the best of our knowledge, this is the first study to explore this granular scale of network interactions using human annotations at the session and comment levels on Instagram.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.16   Emergency release: fixes a typo in the code.

Version 2.15   Bug fixes.  Documentation updates
	       New journals: AILET, TAIS, TAISAP, ACMJDS

Version 2.14   Bib style update.  Documentation update.  DLT is now using
	       acmlarge format.
	       Generate error if a user tries to redefine sectioning commands

Version 2.13   Documentation update
	       Added mathcal in unicode mode
	       Bug fixes

Version 2.12   Bug fixes
	       Switched to unicode-math and libertinus for Unicode engines

Version 2.11   Conference date is no longer printed in bibstrip.
	       ISBN now uses 4-digit year
	       DOI in bibliography is now output as doi:XX.XXXX/XXXXX.XXXX
	       Changed URL in Creative Commons licenses (deleted
	       trailing /legalcode)

Version 2.10.  Bug fixes.  Documentation update.

Version 2.09.  Experimental tagging code is now in the main branch.
	       Creative Commons license is now allowed for all materials. 

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> data-v2/session-stats.txt <==
unit_id,num_nodes,num_edges,victim_score_weighted,bully_score_weighted
702714535,1,0,0.000,0.000
679605332,2,1,-1.333,1.333
702714598,2,1,-1.250,1.250
649719821,2,1,-1.667,1.667
679604499,3,1,-0.600,1.200
679604431,2,1,-1.000,1.000
679604703,2,1,-1.600,1.600
702714500,3,1,-0.750,1.500
649719726,2,1,-1.333,1.333
652910843,3,2,-2.733,1.367
649719645,3,2,-14.200,7.100
649720018,5,2,-1.000,2.000
649719667,4,3,-6.483,2.161
649719665,4,3,-6.000,2.000
649719761,3,3,-1.800,1.800
679604580,5,3,-1.000,4.000
679605175,4,3,-3.000,1.000
649719575,3,3,-0.250,0.250
702714511,4,3,-3.667,1.222
649719798,6,4,-2.967,1.933
652910841,5,4,-14.258,9.506
652903539,9,4,-0.667,1.333
649719933,5,4,-5.100,1.275
652910711,4,4,-3.867,2.867
649719610,5,4,-6.050,1.512
649719611,5,4,1.000,0.000
649719727,4,4,-1.475,1.475
649719747,4,4,-2.600,2.600
679604921,6,4,-1.800,1.800
679604542,7,4,-2.700,1.350
652903347,6,5,-14.433,2.887
679604547,6,5,-8.733,1.747
652910810,6,5,-7.967,1.593
679604407,4,5,-0.633,-1.433
649719865,6,5,-12.800,36.400
679604479,5,5,-0.933,4.400
649719964,8,5,-8.510,14.183
679605065,5,5,-1.392,0.767
679604829,6,5,-3.475,1.738
649719742,4,5,-3.317,0.992
649719583,4,5,-3.600,-1.200
702714553,8,5,6.800,0.000
649719981,15,6,0.750,0.000
679604608,6,6,-2.250,1.425
652903349,7,6,-9.083,1.514
649719695,6,6,4.483,-3.483
649719817,7,7,-6.367,2.547
652903589,6,7,-8.967,17.933
679605229,7,7,-11.733,2.347
679604781,9,7,-4.675,1.336
679605114,6,7,-3.333,0.444
649719696,5,7,6.667,-6.667
679604729,8,7,-8.500,1.214
679604302,5,7,-4.117,0.539
679605334,6,7,-3.956,3.956
652903553,8,7,-16.733,2.390
679604554,7,7,-5.133,1.027
679605237,8,7,-22.000,3.143
679605037,8,8,-3.458,1.383
679604952,6,8,4.000,0.000
679604979,9,8,-12.383,1.548
649719780,9,8,-14.567,1.821
649719793,6,8,-11.200,5.600
652903315,6,8,-7.467,0.867
679604947,6,8,-3.558,3.058
649719642,6,8,-0.650,-0.350
679604517,10,9,-13.633,1.515
652903333,6,9,-5.733,1.742
649719832,10,9,-14.450,1.606
649719639,8,9,-10.233,1.206
649719844,8,9,-2.227,3.711
652903425,7,9,-4.475,1.737
649719845,6,9,-9.133,1.033
649719782,7,10,1.042,-0.883
649719715,8,10,-3.600,10.125
679604437,8,10,-9.133,0.856
679605138,9,10,1.550,0.467
649719691,8,10,-5.150,2.075
649719997,6,10,-16.671,70.683
679605244,9,10,-4.256,2.128
649719898,11,10,-23.750,2.750
649719596,7,10,-23.067,3.653
652910845,10,10,4.750,1.292
652903505,8,10,-6.008,1.603
649719962,6,10,-14.133,14.133
679605109,7,11,-0.075,-0.367
649719604,12,11,-18.917,1.720
649719636,6,11,-7.367,3.911
649719752,8,11,-9.500,0.958
679605169,7,11,-8.250,6.188
652910857,12,11,-16.333,1.733
679604365,12,11,-14.183,1.585
649719938,13,12,-15.300,1.830
649719872,13,12,-22.650,1.887
679604343,13,12,-19.233,1.603
652910780,11,12,-5.579,9.763
649719813,13,12,0.011,-1.011
649719638,8,13,-0.150,-1.450
652910858,8,13,0.150,0.233
652903332,13,13,-7.417,1.683
679605231,14,13,-22.467,1.728
652903540,8,14,-6.538,6.537
649719756,11,14,-0.987,1.487
649719936,9,14,-9.340,16.500
679604977,10,14,-16.500,1.900
679605019,12,14,-1.283,4.756
652903449,10,14,-7.011,3.005
679604287,9,14,-1.800,1.150
652903320,8,15,-8.300,3.150
679605224,10,15,-2.114,8.600
679605322,8,16,-0.700,1.050
679604717,12,16,-16.467,1.200
652903403,9,16,-6.033,5.783
679604651,10,16,-16.633,0.579
652910842,12,16,-1.393,2.062
649719835,8,16,-0.378,-0.017
649719771,7,16,-1.933,1.200
649719576,9,16,2.933,-3.172
679605111,13,17,-2.805,3.272
649719623,9,17,0.417,-0.271
679604314,14,17,-0.778,2.500
649719598,12,17,-20.183,1.518
649719671,10,17,-6.378,2.360
679604971,9,17,-9.000,1.000
649719767,11,17,-2.222,15.417
649719836,13,17,-12.042,2.189
649719866,10,17,-3.028,6.944
649719906,13,18,1.610,-2.983
652903309,13,18,-8.972,2.769
649719693,19,18,25.350,0.000
679604860,11,18,-18.050,4.763
649719648,9,18,-5.250,-1.383
649719703,9,18,1.356,-3.444
649719689,10,18,-16.233,4.924
649719602,13,19,1.425,-1.467
649719949,11,19,5.000,0.000
649719893,8,20,-1.567,1.567
679604582,13,20,-5.500,6.000
679604593,12,20,-3.626,5.077
649719724,11,21,-3.200,9.600
649719590,22,21,-41.417,1.972
649719823,10,21,-17.933,26.900
652910784,9,21,-9.050,-1.175
652910759,11,21,-4.825,5.790
649719794,11,21,-5.250,-6.767
652903494,10,22,-7.050,3.533
649719627,10,22,-13.033,5.586
679605067,9,22,1.767,-9.067
679604486,12,22,-15.817,4.122
652903460,9,22,-112.400,67.040
652903427,12,23,-3.800,-2.140
679604996,12,23,-3.317,10.961
649719766,11,23,-9.433,2.737
649719894,9,23,2.113,21.100
649719905,10,23,0.537,0.163
649719942,9,23,-11.310,19.683
679605050,15,24,-15.133,0.219
652903354,21,24,-17.908,1.885
652910856,12,24,-2.725,-0.858
649719944,12,24,-14.887,7.444
649719670,10,24,5.456,-8.233
702714469,11,25,-9.333,-1.667
649719996,13,25,-11.606,47.275
649719734,11,26,-8.500,-2.117
679604655,22,26,-28.292,2.768
649719826,16,26,-6.594,1.798
649719795,15,26,0.000,12.500
679604855,15,27,-11.933,-0.924
649719781,15,28,-36.264,121.175
649719579,17,28,-11.183,-0.951
649719628,17,29,-3.583,0.782
679604958,18,29,-33.950,0.996
652903443,17,30,24.167,0.000
652903451,17,30,-7.862,14.558
652910844,19,30,-3.000,2.500
652903548,11,30,-23.177,29.671
649719700,17,30,-26.800,0.703
679604792,12,31,-2.820,5.675
652903434,12,31,-9.770,8.142
649719822,19,31,-19.600,3.157
652903406,11,31,-5.417,2.483
679605176,15,31,-5.264,3.893
652910865,17,32,-7.986,4.356
652903446,11,32,-6.083,13.989
679604456,15,32,-1.458,0.983
649719619,15,32,-1.400,-3.760
679604412,28,33,-34.533,1.157
649720017,13,33,-9.483,15.222
649719581,11,33,-3.287,4.192
679604341,15,33,-9.883,-1.939
649720032,13,33,-89.979,45.265
649720009,20,34,-84.250,3.775
679604521,15,34,-16.928,4.232
649719649,35,34,-82.617,2.430
649719785,17,34,6.933,-10.827
679604842,25,34,-23.800,0.826
649719739,15,34,3.500,-12.231
649719888,14,35,-150.506,44.972
679604285,15,35,-20.850,-1.082
679604946,15,36,-26.625,-3.202
679604774,16,36,-10.137,3.208
652903485,16,37,-93.017,11.146
652903426,12,37,-11.447,26.961
679605063,16,37,1.250,-10.150
679605023,14,37,-18.192,1.960
649719890,15,38,-14.292,5.297
652903413,20,39,-33.750,0.574
649720031,15,43,11.588,-12.383
679605235,16,43,-4.833,-3.452
649720012,16,43,4.183,-3.000
679604826,23,43,3.380,-0.908
652910798,20,43,-21.150,1.725
652903431,13,44,-4.180,9.875
649719929,16,44,-11.703,5.452
649719930,19,44,-30.300,-0.764
679604447,14,44,-0.767,-8.172
649719947,15,45,-11.423,5.161
679605323,14,45,-1.633,-8.361
702714613,19,45,-2.117,-8.093
652910746,21,46,6.500,-4.483
652910818,18,46,-6.812,25.822
679605273,15,46,9.283,-10.983
649719624,47,46,-113.083,2.458
679605225,19,47,-1.333,-3.652
652903400,21,48,-1.952,8.200
679604815,16,48,-8.600,-4.090
649719661,18,49,-17.050,-1.612
679605182,20,49,-10.717,-2.742
649719643,24,49,-34.233,-1.153
679605284,21,49,-17.150,-1.157
652910779,27,50,-15.970,3.630
679604541,19,50,-6.456,5.810
679604843,25,50,-27.100,-0.056
679605280,18,50,-3.850,-4.194
649720015,15,50,-8.469,6.519
649719622,18,51,2.072,-5.202
679604943,20,52,-15.700,-1.485
679604739,18,52,-8.833,-6.938
649719719,18,52,4.121,-1.544
649719754,15,53,5.167,-8.186
649719901,55,54,-107.267,1.986
649719801,21,55,-0.717,-2.831
649719725,20,56,-40.933,53.629
652903311,20,56,-13.820,4.364
652903513,27,56,-31.383,-0.521
679605270,23,56,-14.600,3.650
679604793,18,57,-12.317,3.795
649719735,14,57,12.639,-12.639
649719998,22,57,-24.333,-2.127
652903506,19,57,1.189,-0.914
649719716,20,58,-10.342,-1.288
679605350,45,59,-70.367,1.264
652910812,33,59,-30.478,3.048
649719733,25,59,25.233,-14.867
652903490,20,59,-1.869,15.639
649719932,22,59,-5.871,24.817
679604367,21,59,-11.442,-0.004
652903346,20,60,-4.914,10.083
702714501,38,60,11.600,-13.000
652903575,22,60,-14.271,1.650
679605074,19,60,-5.333,5.536
679604949,28,61,1.283,-9.717
679605150,24,61,-13.300,-2.150
679605202,20,62,-6.350,-4.713
679604966,20,63,-12.522,10.370
649719796,23,63,-50.883,141.078
649720028,21,63,-36.158,9.453
652903377,18,63,-35.448,59.581
649719945,30,63,-62.950,1.086
652903433,15,63,12.053,-10.889
649719692,19,63,8.275,-12.860
649719676,14,63,-38.650,38.261
679604648,38,64,-39.950,0.584
679604927,27,65,-37.967,-0.697
679604814,22,67,-23.517,-4.428
652910838,21,67,1.567,-2.213
649719848,20,68,10.222,-4.303
649719882,18,69,-145.713,53.441
679604932,22,69,9.717,-3.829
652910781,24,70,-10.893,2.811
649719854,16,72,-67.786,51.215
649719601,22,72,-0.608,-0.642
649720024,25,73,2.206,0.596
652903516,28,73,-25.787,4.659
649720011,25,75,-27.567,1.030
652910833,23,75,-11.683,-4.517
652910800,22,76,-9.079,8.247
649719732,18,76,-3.781,4.572
679605092,19,77,-3.600,-11.329
649719666,24,77,-25.017,-6.491
679605028,21,78,-4.717,-1.857
679605286,23,79,-4.917,-4.837
649719828,28,81,-18.563,12.060
679605293,20,81,-7.367,0.978
679604910,34,81,-32.867,-0.505
649719708,63,83,-93.667,1.292
679604704,26,83,-21.867,-4.980
652903530,27,84,-13.205,7.768
679604470,48,85,-49.283,-0.098
649719578,28,88,-8.728,-1.682
649719797,22,88,-19.933,4.938
649719577,25,89,7.958,-11.258
649720023,23,89,-31.085,23.912
649720030,79,90,-166.867,1.926
649720021,23,91,-12.888,6.258
649719759,28,94,8.150,-9.491
652910826,23,95,-11.200,-5.631
649720004,29,95,-31.400,2.661
649719827,30,95,3.175,-3.568
652903479,30,100,-17.472,8.308
649719863,32,102,-37.425,0.371
649719776,21,102,-61.029,69.176
649719912,56,102,-90.150,0.814
679604321,70,103,-76.000,0.586
652903454,25,107,-43.693,13.592
679605265,25,108,-17.917,-4.158
679604924,36,109,-0.517,-6.565
652910870,23,109,-8.961,1.731
649719842,59,109,-67.167,0.420
652903358,25,110,-11.471,7.521
649719685,25,113,-27.129,13.302
649719924,31,114,-21.537,11.889
649719729,22,115,-5.364,22.746
649719634,28,116,-63.533,16.476
679605022,25,121,-24.758,2.141
652910837,54,121,-70.533,-0.453
649719917,63,122,-100.900,0.387
649719723,27,124,5.939,-4.057
679604654,29,126,-18.817,2.296
679605309,47,127,-51.917,-2.590
679604880,62,129,14.117,-16.083
652903572,25,132,-28.596,4.390
649719786,28,133,4.987,-8.736
652903523,29,135,-18.312,11.873
679604647,38,137,16.567,-23.102
652910726,27,138,-83.054,16.645
649719881,73,140,-121.600,0.651
652903319,29,141,-22.269,8.014
652910712,53,141,-93.200,-0.132
652903366,26,144,-35.646,-11.872
652903462,31,145,-19.931,15.006
679604513,31,146,-27.458,-2.827
652910815,58,150,-72.617,-0.941
649719873,72,151,-92.692,2.692
652903549,28,153,-30.274,24.019
649719839,73,155,-118.917,0.506
649719805,32,155,-40.040,32.029
649719675,36,158,-25.377,19.900
652903368,35,158,3.467,-11.735
679604284,35,158,-27.550,-6.005
649719637,91,161,96.817,-25.308
652903308,33,165,4.122,7.965
649719868,65,165,-33.167,0.247
652903360,34,169,-16.396,-5.491
649719731,31,172,-7.307,0.833
649719991,73,173,97.367,-55.667
652910750,61,173,-52.742,0.328
652910764,37,174,-12.053,10.758
649719773,64,176,-38.139,1.515
649719919,77,177,-115.967,-0.029
652903447,36,181,-36.814,15.847
649719913,80,184,-100.683,-1.458
649719937,61,191,-98.367,-1.717
652903581,99,193,93.683,-9.167
652903528,88,201,-121.000,-0.935
649719593,62,201,7.967,-12.313
652910876,33,203,-42.493,6.488
679604585,50,204,-44.633,-4.231
649719591,37,209,-11.293,-1.659
649719721,31,213,-3.300,22.810
679604336,42,214,-13.892,-4.881
652910732,37,217,-18.400,22.219
652910739,37,220,-12.432,13.090
649719902,64,226,-105.392,0.324
649719892,41,232,-55.244,0.135
649719999,39,233,12.827,-7.008
649719921,74,234,-95.567,-1.627
649719818,36,246,30.052,-14.478
649719681,42,247,-11.362,-7.650
649719897,64,252,15.367,-24.305
649719983,46,273,-28.283,-7.692
652903535,50,275,-8.700,-5.347
649719618,52,281,-42.583,-13.763
649719927,52,284,-43.317,1.155
649719977,45,288,-17.894,18.161
649719679,40,291,-18.981,5.708
649719955,56,294,18.367,-24.235
649720026,58,306,-45.292,-5.330
652903355,44,311,-31.680,30.412
649719935,48,314,-40.341,30.098
649719895,64,330,11.463,-12.015
649719925,78,331,-106.300,-2.993
649720029,53,333,-6.711,-2.583
649719914,61,335,-92.100,-6.188
649719748,41,341,-5.289,-15.915
649720003,85,342,36.017,-32.855
649719694,50,346,-2.067,-3.085
652910777,58,359,-22.217,-16.652
649719620,54,362,-38.667,-9.415
652910869,56,396,-13.541,17.393
652910786,70,401,-27.475,-8.346
649719903,114,401,-174.950,-3.664
649719846,63,431,-36.949,17.183
652903501,44,434,-35.605,30.501
649719772,70,444,35.442,-13.190
679605054,66,448,-56.883,-11.478
652903592,58,450,-17.740,24.919
652903510,66,462,32.350,-27.528
652903471,60,495,-36.792,25.219
649719916,86,501,-105.033,-7.056
652903487,69,556,-38.910,33.423
652903405,82,872,-41.043,15.955
649719899,97,984,-40.291,20.481
652903544,80,1045,23.621,-31.739

==> data-v2/session_comments.txt <==
unit_id,comment_id,comment_created_at,user,comment_author,raw_role,role,severity
649719703,1,2012-12-11 22:44:24,$u_1$,adolphcoors,bully,Bully,2.0
649719703,2,2012-12-11 22:48:33,$u_2$,jwill417,bully,Bully,1.0
649719703,3,2012-12-11 22:48:46,$u_3$,bozo_ae91,aggressive_defender,Aggressive Defender,1.6
649719703,4,2012-12-11 22:49:05,$u_4$,yoafrolizzle,aggressive_defender,Aggressive Defender,1.67
649719703,5,2012-12-11 22:51:36,$u_5$,non_alcoholic_miata,aggressive_victim,Aggressive Victim,1.6
649719703,6,2012-12-11 23:04:20,$u_6$,orinpowell,bully,Bully,1.8
649719703,7,2012-12-11 23:32:40,$u_3$,bozo_ae91,aggressive_victim,Aggressive Victim,1.4
649719703,8,2012-12-14 00:21:43,$u_3$,bozo_ae91,non_aggressive_defender:direct_to_the_bully,{Non-Aggressive Defender (Type A)},1.0
